DS3: A System-Level Domain-Specific System-on-Chip Simulation Framework

Heterogeneous systems-on-chip (SoCs) are highly favorable computing platforms due to their superior performance and energy efficiency potential compared to homogeneous architectures. They can be further tailored to a specific domain of applications by incorporating processing elements (PEs) that accelerate frequently used kernels in these applications. However, this potential is contingent upon optimizing the SoC for the target domain and utilizing its resources effectively at runtime. To this end, system-level design - including scheduling, power-thermal management algorithms and design space exploration studies - plays a crucial role. This paper presents a system-level domain-specific SoC simulation (DS3) framework to address this need. DS3 enables both design space exploration and dynamic resource management for power-performance optimization of domain applications. We showcase DS3 using six real-world applications from wireless communications and radar processing domain. DS3, as well as the reference applications, is shared as open-source software to stimulate research in this area.

==> tables/dag_execution_times.txt <==
{"rows_views":[[{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}/Users/anish/Dropbox (ASU)/Apps/Overleaf/TC_DS3/tables/pe_attributes.tgn},{"s/Users/anish/Dropbox (ASU)/Apps/Overleaf/TC_DS3/tables/pe_attributes.tgntyle":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"Task","cspan":1,"rspan":1,"markup":[1,4]},{"value":"P0","cspan":1,"rspan":1,"markup":[1,2]},{"value":"P1","cspan":1,"rspan":1,"markup":[1,2]},{"value":"P2","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"0","cspan":1,"rspan":1,"markup":[1,1]},{"value":"14","cspan":1,"rspan":1,"markup":[1,2]},{"value":"16","cspan":1,"rspan":1,"markup":[1,2]},{"value":"9","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"1","cspan":1,"rspan":1,"markup":[1,1]},{"value":"13","cspan":1,"rspan":1,"markup":[1,2]},{"value":"19","cspan":1,"rspan":1,"markup":[1,2]},{"value":"18","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"2","cspan":1,"rspan":1,"markup":[1,1]},{"value":"11","cspan":1,"rspan":1,"markup":[1,2]},{"value":"13","cspan":1,"rspan":1,"markup":[1,2]},{"value":"19","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"3","cspan":1,"rspan":1,"markup":[1,1]},{"value":"13","cspan":1,"rspan":1,"markup":[1,2]},{"value":"8","cspan":1,"rspan":1,"markup":[1,1]},{"value":"17","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"4","cspan":1,"rspan":1,"markup":[1,1]},{"value":"12","cspan":1,"rspan":1,"markup":[1,2]},{"value":"13","cspan":1,"rspan":1,"markup":[1,2]},{"value":"10","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"5","cspan":1,"rspan":1,"markup":[1,1]},{"value":"13","cspan":1,"rspan":1,"markup":[1,2]},{"value":"16","cspan":1,"rspan":1,"markup":[1,2]},{"value":"9","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"6","cspan":1,"rspan":1,"markup":[1,1]},{"value":"7","cspan":1,"rspan":1,"markup":[1,1]},{"value":"15","cspan":1,"rspan":1,"markup":[1,2]},{"value":"11","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"7","cspan":1,"rspan":1,"markup":[1,1]},{"value":"5","cspan":1,"rspan":1,"markup":[1,1]},{"value":"11","cspan":1,"rspan":1,"markup":[1,2]},{"value":"14","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"8","cspan":1,"rspan":1,"markup":[1,1]},{"value":"18","cspan":1,"rspan":1,"markup":[1,2]},{"value":"12","cspan":1,"rspan":1,"markup":[1,2]},{"value":"29","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"9","cspan":1,"rspan":1,"markup":[1,1]},{"value":"21","cspan":1,"rspan":1,"markup":[1,2]},{"value":"7","cspan":1,"rspan":1,"markup":[1,1]},{"value":"16","cspan":1,"rspan":1,"markup":[1,2]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{}}]},"options":{"table_caption":"","table_label":"tab:my-table"}}
